Plane-Activated Mapped Microstructure

Querying and interacting with models of massive material micro-structure requires localized on-demand generation of the micro-structure since the full-scale storing and retrieving is cost prohibitive. When the micro-structure is efficiently represented as the image of a canonical structure under a non-linear space deformation to allow it to conform to curved shape, the additional challenge is to relate the query of the mapped micro-structure back to its canonical structure. This paper presents an efficient algorithm to pull back a mapped micro-structure to a partition of the canonical domain structure into boxes and only activates boxes whose image is likely intersected by a plane. The active boxes are organized into a forest whose trees are traversed depth first to generate mapped micro-structure only of the active boxes. The traversal supports, for example, 3D print slice generation in additive manufacturing.

==> run_data.txt <==
n: 4
Time took to slice: 0.000179668 seconds.
Number of boxes in intersection: 7
Number of boxes in tet: 20
Percentage: 35

n: 8
Time took to slice: 0.000636824 seconds.
Number of boxes in intersection: 22
Number of boxes in tet: 120
Percentage: 18.3333

n: 16
Time took to slice: 0.00272879 seconds.
Number of boxes in intersection: 79
Number of boxes in tet: 816
Percentage: 9.68137

n: 32
Time took to slice: 0.0141016 seconds.
Number of boxes in intersection: 312
Number of boxes in tet: 5984
Percentage: 5.2139

n: 64
Time took to slice: 0.103695 seconds.
Number of boxes in intersection: 1256
Number of boxes in tet: 45760
Percentage: 2.74476

n: 128
Time took to slice: 1.46209 seconds.
Number of boxes in intersection: 4914
Number of boxes in tet: 357760
Percentage: 1.37355

n: 256
Time took to slice: 21.592 seconds.
Number of boxes in intersection: 18826
Number of boxes in tet: 2829056
Percentage: 0.665452

n: 512
Time took to slice: 405.131 seconds.
Number of boxes in intersection: 76793
Number of boxes in tet: 22500864
Percentage: 0.341289


